Clump Lifetimes and the Initial Mass Function

Recent studies of dense clumps/cores in a number of regions of low-mass star formation have shown that the mass distribution of these clumps closely resembles the initial mass function (IMF) of field stars. One possible interpretation of these observations is that we are witnessing the fragmentation of the clouds into the IMF, and the observed clumps are bound pre-stellar cores. In this paper, we highlight a potential difficulty in this interpretation, namely that clumps of varying mass are likely to have systematically varying lifetimes. This timescale problem can effectively destroy the similarity bewteen the clump and stellar mass functions, such that a stellar-like clump mass function (CMF) results in a much steeper stellar IMF. We also discuss some ways in which this problem may be avoided.

==> ref-reply3rd.txt <==


To the Editor,

We must first say that we were very surprised by the appearance of a
report by a second referee. We assumed that we would have been informed of
this in advance, especially since the paper appeared to be finally
accepted by the previous referee, and we responded to his mis-givings.
Unfortuately, we don't think that Paolo's report may muddle the issue
further. We apologise in advance for the length of this letter, but we
must address the issues that Paolo and yourself have raised.

1) About the Editor's Comments

With regards to your concern that there is some 'straw-man' argument being
made here, this is not the case. It is widely believed by the star
formation community, especially those specialising in observations of
young star forming regions, that the clump mass function (CMF) *is* the
direct origin of the stellar mass function (IMF). This is what we say in
sentence two of our abstract, where you say that we create our straw-man.
This is not correct. We give here some quotes from the figures in the
field:

From Motte et al (1998) (This is what started it all going, now with 372
citations) ...

	"This is reminiscent of the stellar initial mass function (IMF),
	suggesting the clumps we detect may be the direct progenitors of
	individual stars. Our observations therefore support theoretical
	scenarios in which gravitational fragmentation plays a key role
	in determining the stellar mass scale and the IMF."

From Blitz and Williams (1999) in The Origin of Stars and Planetary
Systems, discussing Motte etal (1998) and Testi and Sargent (1998)...

	"These intriguing results suggest that the masses of stars that
	form in a cloud are directly linked to it's structure"

From Lada, Alves and Lombardi (2007) in Protostars and Planets V...

	"The close correspondence in the shape between the two mass
	function indicates that there is indeed a direct transformation
	of the CMF to the stellar IMF"

One can easily see from the above quotes, that what started out as an idea
has grown to become an accepted idea. One aspect of which we indent to
test in our study. We thus stress that we are not simply making this up in
order to construct the basis for a paper. In fact, the suggestion that the
CMF and IMF are related has been one of the most influential ideas in
contempory star formation. For example, the theory of massive stars by
McKee and Tan (2002 Nature, 2003 ApJ, with a combined number of citations
> 180), *requires* some way in which to set the number of massive stars,
and thus also relies on the clump mass observations as an ingredient.

In our paper we simply look at the necessary conditions for the mapping
between the CMF and IMF to be true: each clump *must* form a star (or
stars), and so must have at *least* 1 Jeans mass by definition (but
probably more). We show what happens if this is the case, pointing out
that the timescales for the evolution of the clumps complicate the picture
significantly. What is astonishing, is that the points we raise in this
paper have never been considered or applied to the notion of linking the
CMF with the IMF, and is the reason why we feel this paper should be
published. As long as people continue to believe in the direct mapping
between the CMF and IMF, then our paper will naturally be "over the
'significance' threshold", as you put it. What we feel we've done in this
paper is provide the groundwork for some serious discussion, by pointing
conceptual problems with the idea. Once this problem is pointed out, we
think it should be the community that decides how to proceed.

2) About the Referee's report

In his referee's report, Paolo claims that our logic is false because we
are seeing what would happen if each each clump were to have "exactly one
Jean mass". This is not true, and in fact we have a whole section devoted
to showing that the time-scale argument is still applicable even when the
clumps have anywhere between 1 and 10 Jeans masses. This is discussed
section (Section 4) and the figure (figure 3) that accompanies it.

Secondly, he says that we quote no evidence for the mass-rho
relationship in the clump observations. This was deliberate on our part.
Whether or not the observations show this is *secondary* test for the
clump IMF origin. Unfortunately, this is still quite difficult to do,
since,  1) the 3D structure is unknown 2) much still depends on how the
clumps are defined 3) the result depends on the density regime spanned
by the tracer species.

There are hence many difficulties with trying to establish what the
'clumps' seen by observers actually are, and what properties they have.
This was what the previous referee was driving at, and we've had similar
discussions with Phillip Andre in the past. As a further example, Doug
Johnstone and Frederick Motte look at the same region and get different
results (different clumps, different masses, different densities, etc).
Both use the sub-millimetre.

The aim of our current paper is to step away from these observational
difficulties, and address problems with the concept. What we wanted to do
here was re-state the fact that CMF-IMF mapping physically *requires*
there to be mass-rho relationship, since otherwise 1) not all clumps will
be bound, and thus capable of star formation (destroying the mapping), 2)
competitive accretion will completely dominate. Again, this is not part of
some straw-man argument, but a combination of basic physics and the
results of published numerical studies over the past 10 or more years.

Paolo goes on to say that we should focus on the fact that having no
mass-rho relationship in the clumps would be the answer to this problem,
and completely re-structure the paper to emphasize this point. We do
actually start section 5 with just this point. However, we discuss the
further problems that such a situation would involve. As stated above,
competitive accretion has been shown, by many studies over the years, to
dominate under these conditions. Paolo would like us to push the lack of a
mass-rho relationship in the clump population as a way out, since it
favours his model. It should be pointed out here that his work (2002,
2007) contains no *self-gravity*, so he is forced to rely on a 'best guess
of the final outcome of more realistic simulations with self-gravity', to
quote his 2007 paper. The previous studies we quote, which include
turbulence and self-gravity, clearly show that high-mass clumps with
multiple Jeans masses, such as those occuring in his studies, will be
dominated by competitve accretion. Thus, as we say above, avoiding the
timescale problem essentially results in competitive accretion, which in
turn means that the IMF is not controlled by the CMF.

We think that perhaps Paolo is mainly upset that we quote the hierarchical
fragmentation model as a way around the problem, but not his own. We feel
he is correct here, so we have moved the paragraph discussing his model
from Section 6 to Section 5, where it fits much better. We've also
re-worked section 5, to make it clearer. The first paragraph of Section 6,
has also been moved to section 5. The conclusions now contains a fuller
statement about the mass-rho relationship.

We don't feel that any of the logical problems that Paolo raises in his
report are applicable, for the reasons outlined above, although we have
made some minor changes to the manuscript to help clarify these issues. We
hope that this will be sufficient to allow the paper to be published. A
more detailed decription of the above points is given in our reply to the
referee. I apologise again for the length of this letter.

Best Wishes,  

Paul.


==> reply-to-padoan.txt <==

Dear Paolo, 

Thank you for your recent reviewer's report on our paper. Although we do
not agree with your comment that we should re-structure the logic of the
paper, we feel that you've raised many interesting points, which we've
tried to highlight. We hope that the re-written sections help give the
paper a more open-minded, and balanced feel.

I think the best place to start is with fragmentation, since everything
(partly) stems from there. It has now been shown, I would say
exhaustively, that fragmentation is difficult to avoid when multiple Jeans
masses are present in the initial setup. As the number of Jeans masses
goes up, the fragmentation increases. This is true in the presence of mild
(and very subsonic) turblence (eg Simon Goodwin's work), as well as
rotation (Tsuribe & Inuksuka 1999). With rotation, even initially uniform
density clumps can evolve into a ring configuration which breaks up into a
multiple objects. (I can send you a movie/stills of this if you wish, from
a *very* high resolution calculation I did recently. Email if you're
interested, once your duties as a referee are over). Given these
simulations, it seems as if the geometry of initial conditions is
unimportant, provided some very low turbulence (even subsonic) or rotation
is present, with the *only* really important factor being the number of
Jeans masses.

For your theory to not be destroyed by fragmentation, you need clumps with
many Jeans masses to somehow be prevented from fragmenting. The recent
results from some groups doing magnectic field collapse calculations show
that it may hinder fragmentation (which are quoted in the paper). However
other groups claim that fragmentation still occurs (e.g. the Banerjee and
Tomisaka groups), so this issue is still not clear, and certainly will
depend on the relative strength of the B-field.

If fragmentation is difficult to avoid, as we think most of the work to
date shows, then obviously the best possible mapping will occur for a CMF
in which the clumps have only a few Jeans masses each. This results in the
timescale problem. When you say in the report that we need "exactly" one
Jeans mass, this is not true. We show what happens when there is a
distribution (uniform) of numbers of Jeans masses, going up to a possible
10 effective Jeans masses. This is Section 4, with the accompanying Figure
3. I think it's clear now from the paper (in Section 5 and conclusions)
that if fragmentation is unimportant, then the timescale problem can be
(partly, see below for the second part!) avoided.

Now we come to second point about having no mass-rho relationship:
competitive accretion. If the clumps have essenitally no difference in
density, for example clumps picked our along a filament or sheet, then the
timescale for the clumps to collapse is the same as that for them to
interact, and competitive accretion ensues, at the very least for the high
mass cores. In your model this is also the case. The mean density of the
clouds is essentially *identical* to the clump density (as rho \propto
M^{1/6}). In fact, in every simulation to date that involves some sort of
turbulence and gravity, the mass spectrum of sinks cells/particles is
always contolled by competeive accretion. This is true even in the more
recent Krumholz simulations, as can be inferred from his figures and
movie.

You could argue that the most convincing examples of global competitive
accretion in a turbulent environment all come SPH studies, and that SPH
cannot deal with turbulence well enough. By your own admission recently, a
'bad' code should be able to show your theory in action, albeit resulting
in the 'wrong' IMF. You say that SPH gives the wrong power-law, and so has
a different clump mass spectrum, which should give rise to a similarly
wrong IMF: it doesn't. The fact is that there *is* structure present in
the gas, but it never maps onto the IMF.  There are always some scales
where self-gravity dominates, even in the driven cases. Until you
incorporate self-gravity into the model, you will always miss important
links to the physical IMF. 

There are several reasons why we quote no studies which show a mass-rho
relationship like that we discuss. Can one really do this observationally?
First, what the clumps actually are is very vague. They seem to be
sensitive to, given the descrepancy between Johnstone et al and Motte et
al rho-oph studies,  the clump-finding method used and/or the tracer
wavelength. Also, we must always remember that these things are 2D. To be
honest, I don't feel that we will ever have a satisfactory answer to this
problem. Lastly, and I think most importantly, any observations of clumps
which are collapsing would catch them at some *random* point in their
collapse! So even if we could overcome the observational uncertainties,
and obtain reliable clump properties, we would then have to address the
statistics of how many would be in what stage of collapse, and the
fomation rates, etc, for all of the models....  Given these problems, we
don't feel that it makes sense to totally re-structure *this* paper to
emphasize this mass-rho relationship, however we have given extra weight
to this where appropriate, by re-working Section 5 & 6. Perhaps this is
something we can work towards in the future. If your are interested, then
perhaps we could try to work on such a project together, comparing
different models.

Please consider that our paper now takes a much less extreme view than
many theory papers in this field. What we want is for this paper to form
the basis of an ongoing discussion. We feel this timescale argument is
important, and may help to provide a better base for the physical
interpretation of the observations.

